Optical Variability of the Radio Source J 1128+5925 -- II. Confirmation of its Optical Quietness

The source J 1128+5925 was found recently to show strong intraday variability at radio wavelengths and its radio variability may come from interstellar scintillation. In optical, the object was quiet in our 2007 monitoring session. Here we report the results of our new optical monitoring of this source in 2008. In addition to confirm our 2007 results, that the object did not display any clear variation on timescales from hour--day to month, we provide evidence that the object does not vary on timescale of one year, and it is probably intrinsically quiet in optical domain. Its very different behaviors in optical and radio regimes can be naturally explained if its strong radio variability comes from interstellar scintillation.

==> readme.txt <==
# The type of submission
  new

# Title of manuscript
  Optical Variability of the Radio Source J~1128+5925 -- II. Confirmation of
  Its Optical Quietness

#  Author list
  Jianghua Wu, Xu Zhou, Jun Ma, Zhenyu Wu, Zhaoji Jiang, Jiansheng Chen

# The Name of the corresponding author
  Jianghua Wu
  20A Datun Road, Chaoyang District, Beijing 100012, China
  email: jhwu@bao.ac.cn
  phone: +86-10-64863042
  fax:   +86-10-64852571

# A list of the files being submitted
  fig1.ps
  fig2a.eps
  fig2b.eps
  fig2c.eps
  fig2d.eps
  fig2e.eps
  fig2f.eps
  fig2g.eps
  fig3a.eps
  fig3b.eps
  ms.tex
  readme.txt

